DNA Twist Elasticity: Mechanics and Thermal Fluctuations

The elastic properties of semiflexible polymers are of great importance in biology. There are experiments on biopolymers like double stranded DNA, which twist and stretch single molecules to probe their elastic properties. It is known that thermal fluctuations play an important role in determining molecular elastic properties, but a full theoretical treatment of the problem of twist elasticity of fluctuating ribbons using the simplest worm like chain model (WLC) remains elusive. In this paper, we approach this problem by taking first a mechanical approach and then incorporating thermal effects in a quadratic approximation applying the Gelfand-Yaglom (GY) method for computing fluctuation determinants. Our study interpolates between mechanics and statistical mechanics in a controlled way and shows how profoundly thermal fluctuations affect the elasticity of semiflexible polymers. The new results contained here are: 1) a detailed study of the minimum energy configurations with explicit expressions for their energy and writhe and plots of the extension versus Link for these configurations. 2) a study of fluctuations around the local minima of energy and approximate analytical formulae for the free energy of stretched twisted polymers derived by the Gelfand Yaglom method. We use insights derived from our mechanical approach to suggest calculational schemes that lead to an improved treatment of thermal fluctuations. From the derived formulae, predictions of the WLC model for molecular elasticity can be worked out for comparison against numerical simulations and experiments.

==> statco.txt <==
\section{Towards Statistical Mechanics}
Till this point we have relied on the mechanical approach, 
dealing with individual polymer configurations and considering small
fluctuations around them. This has the advantage that we know which
individual configuration we are dealing with and can show \cite{papa}
that the dominant configurations admit a local writhe formula.
We now move towards a more statistical mechanical approach  
and integrate over configurations. In the process, we lose touch
with individual configurations, but we gain by getting 
a fuller treatment. From the mechanical approach, we have gained 
confidence that the sum over configurations is dominated by ``good
curves'' that admit a local writhe formula. Using this idea, 
we will now extrapolate to more general situations where the 
thermal fluctuations are appreciable and continue to use a local
writhe formula. There 
is a logical jump involved here and we have argued elsewhere 
\cite{samsupabhi} that this leads
to a good approximation provided that the polymer is under stretch.


{\it Symmetric Boundary Conditions:} 
If we assume that the boundary
conditions are azimuthally symmetric, we can exploit the symmetry
to treat the $\varphi$ degrees of freedom exactly by ``integrating them 
out''. We reduce the problem
to a single variable $\theta$ (or $u$). In the process of reduction
the effective potential picks up an extra contribution from the 
thermal fluctuations of the $\varphi$ degrees of freedom. As a result
the effective potential explicitly depends on the temperature. 
The origin of this effect is that path integration in general 
coordinates has subtleties coming from the measure\footnote{This 
can also be seen by operator methods, where it emerges from the need 
to make the reduced differential operator self adjoint.}, as 
pointed 
out by 
Edwards and Gulyaev \cite{edward}. 
These techniques have been applied \cite{rajaramanweinberg} to compute 
the quantum corrections to soliton
energies. Our calculation is mathematically similar, but physically
different since we deal with thermal corrections rather than quantum 
ones. Our treatment below closely follows these earlier studies, with 
appropriate modifications.


After integrating out the $\varphi$ degrees of freedom, the $\theta$ 
motion is governed by an effective potential 
\begin{equation}
V_{eff}(\theta)=F\cos{\theta}-\frac{k_BT}{8L_P}+\tau^2
\frac{(1-\cos{\theta})}{1+\cos{\theta}}-\frac{k_BT}{8L_P\sin^2{
\theta}}
\label{effectivepotential}
\end{equation}
and the earlier equation
Eq. (\ref{solu}) is replaced by
\begin{equation}
{\dot u}^2={\cal P}_T(u)=
(f_T(u))^2=2(({\cal H}+\frac{k_BT}{8 L_P})-F 
u)(1-u^2)-\tau^2(1-u)^2 
+\frac{k_BT}{4L_P}
\label{thermalpoly}
\end{equation}
Note the explicit temperature dependence in Eq.(\ref{effectivepotential}). 
Note that $u=1$ is no longer an allowed solution. The straight line 
is destabilized by entropic effects. Indeed it would be hard to 
distinguish between SLF and WF here because we are no longer dealing
with single configurations but ensembles of them. 
However, we can still continue to use a local writhe formula 
for torques large enough
that the turning point $c$ is positive.
Such curves have tangent vectors entirely in the northern hemisphere
and are ``good" curves.




We now treat the $\theta$ (or $u$) motion approximately by considering
the ``configurations'' $u(s)$ which satisfy the Euler-Lagrange
equations.
One finds the ``classical'' contribution by evaluating the energy 
on the ``classical'' solution. (``Classical'' is in quotes because it is 
a bit of a misnomer, since the effective potential includes 
contributions from thermal fluctuations.)
The thermal correction to the free energy can now be computed:
\begin{equation}
{\cal F}(T,F,\tau)={\cal E}_{''{\rm Cl}''}(T,F,\tau)+k_BT/2
\log{\big[-4({\cal H}-F)(\frac{\partial L}{\partial{\cal H} 
})\big]}
\label{thermalcorrectionsymm}
\end{equation}
In the first term in Eq.(\ref{thermalcorrectionsymm})
${\cal E}_{\rm ''Cl''}$ is computed using the thermally corrected
${\cal P}_T(u)$. In the second term which is already of order $k_BT$,
we have used the old ${\cal P}(u)$ since the difference is higher
order in $k_BT$. $L$ is given in terms of ${\cal H} $ by formula 
Eq.(\ref{length}).
These formulae are numerically  
tractable (analytically they are still elliptic integrals) and can be 
used to work out the predictions of the model.


\begin{figure}
\vbox{
\vspace{-0.5cm}
\epsfxsize=10.0cm
\epsfysize=6.0cm
\epsffile{fig4.eps}
\caption{Relative extension $\xi$ versus link for a fluctuating polymer
for the straight line family (thin blue line) and the writhing family
(thick red line). The inner curves correspond to $F=2$ and the outer
ones to $F=15$.
}
\label{hatcurves}}
\end{figure}


{\it Statistical Approach:} 
In fact, it is possible to also treat the
$u$ degree of freedom exactly but with more work. The effective 
potential Eq.(\ref{effectivepotential}) gives rise to a Schr\"odinger 
equation 
\begin{equation}
-\frac{1}{2}\frac{d^2\psi}{d\theta^2}+V_{eff}(\theta)\psi=\epsilon \psi. 
\label{schrodinger}
\end{equation}
Solving the Schr\"odinger equation gives the full
propagator, which in turn gives us the free energy of the polymer.
It is convenient to pass to imaginary ``time" 
which changes the relative sign between the kinetic and potential 
terms. This turns the potential over
$V_{eff}\rightarrow-V_{eff}$. For $\tau^2\ge \frac{k_BT}{32}$ the 
potential has an
attractive well at $\theta=\pi$ coming from the last two terms in the 
effective potential (Eq. \ref{effectivepotential}). The potential near 
$\theta=\pi$ diverges 
as 
$-1/(\pi-\theta)^2$. As a result, the ``energy'' $\epsilon$ can be 
arbitrarily lowered. This pathology of the model is caused by paths
that wind round the south pole and has to be regulated by imposing
a cutoff\cite{Bouchiat,fuller1}.
This is a reflection in this model of the 
plectonemic transition\cite{Bouchiat}. As these authors point out,
a cutoff corresponding to the effective diameter of the DNA molecule is
necessary.
In fact the twist experiments
reported in \cite{sethna} show the polymer making transitions between
the plectonemic phase and the normal phase. It would be interesting
to compare the predictions of this theoretical model with the 
experiment. Possible points of contact are the relative time spent
in each phase and the mean rate of transitions, both of which can 
be calculated from the model. Of course a comparison with the real 
experiment will also involve the dynamics of the bead as done in
\cite{sethnadaniels}. Our study deals purely with the polymer.


For long polymers, we can use the 
eigenstate expansion with states $\psi_n$ and energies
$\epsilon_n$
\begin{equation}
K({\hat t}_i,{\hat t}_f,L)=\Sigma_n 
\psi_n({\hat t}_i))\psi_n({\hat t}_f) \exp{\big[- \epsilon_n \big]}
\label{propagator}
\end{equation}
is dominated by the ground state and compute the free energy 
as the ground state energy $\epsilon_0$ of the Schr\"odinger operator
in Eq.(\ref{schrodinger}). 



\section{Conclusion}
We have given a detailed analysis of the mechanics and fluctuations 
of writhing polymers under stretch. Our main results are 1) an explicit 
characterization of the mechanics of the writhing family, its energy and 
writhe 2) a study of fluctuations about these equilibrium 
configurations and formulae which can be used to calculate the thermal 
correction to the free energy.   
In particular, we have presented explicit approximate analytic expressions 
for the free energy 
(Eqs.(\ref{asymthermalcorr}) and \ref{thermalcorrectionsymm})
of a semiflexible polymer ribbon.
We do not have room here for a detailed
elucidation of the ``phase diagram'' which results from the 
free energy expressions above. 
However, our work shows that approximate analytical treatments of the 
problem of writhing DNA
are possible. 
Such analytical treatments are complementary to simulations
(numerical experiments) and real experiments.

A curious feature of the energy (and free energy) of the writhing family is the
cusp at $\tau=0$. On differentiation this results in a discontinuity in the link
between positive and negative values of $\tau$. The discontinuity is visible
in Figure 2 (the gap in the thick red curve) and is also present in simulations
(see Figure 2 of \cite{neukirchmech}). This feature can be traced to the fact that 
the $\tau=0$ member of the writhing family has self intersections and there is a consequent
jump in the writhe across it. 

We started this paper with a mechanical approach and moved progressively
to a more statistical mechanical point of view. The advantage of mechanics
is that we are dealing with single configurations of the polymer and
can therefore check whether the local writhe formula applies. 
The work of \cite{papa} shows that it does apply 
to all the local minima of energy (at least for symmetric initial data).
We expect from here that
small fluctuations about these  ``good curves'' are also ``good 
curves''. Further extrapolating this idea, we expect that the present models
based on a local writhe formula are a good approximation to the exact, but 
difficult to solve models based on the non local writhe. 
This result supports the idea 
proposed in \cite{samsupabhi} that in a statistical sense, one can 
approximate self avoiding models by south avoiding ones. 

We mentioned before that in mechanics, the straight line is incapable of accommodating writhe. 
This is shown in Figs 2 and 3, where the extension of the thin 
blue line is maximal 
independent of the applied link. This situation changes drastically when thermal fluctuations
are incorporated as in Fig. 4. The straight line family no longer has maximal extension (the
thin blue line curves down). Thus the applied link is stored 
entirely in the thermal fluctuations of
the  molecule. The molecule has helical 
fluctuations and the molecule stores writhe by  preferentially
writhing with one helicity. This is in 
sharp contrast to the writhing solutions,
which can store writhe even without thermal fluctuations.

A mechanical treatment is expected to work well for short polymers.
For long polymers without applied force, the system is entropy dominated
and therefore our treatment does not apply. For long polymers under 
a very high stretching force (for example the regime $F\approx 10$ in 
\cite{sethnawang} corresponding to $1{\rm pN}$), the entropic 
fluctuations 
are tamed and a 
mechanical approach is again possible. 
As the force is lowered, entropic effects begin to gain importance. 
Our treatment considers fluctuations 
about non perturbative solutions of the writhing family and therefore 
goes beyond perturbation theory about the straight line. 
We have argued elsewhere\cite{samsupabhi} that the 
free energy predicted by ``south'' avoiding models 
are a good approximation to that of ``self avoiding models'' provided 
the polymer is under stretch. This 
is certainly true at low link, since perturbation theory about the
straight line applies. At extremely high links, the same is true for
a different reason: the configurations in which the polymer winds 
around itself in the self avoiding model are mimicked by south
winding configurations in the south avoiding model. At intermediate
links, we expect that the polymer is in a 
coexistence phase \cite{marko} 
with some
of its length storing the writhe in the  plectonemic phase and the 
rest of it at a torque below the buckling torque. 
Our study suggests that even in this regime which is 
far from perturbative, the two models give approximately similar 
predictions. As mentioned earlier, this is based on 
our demonstration \cite{papa} that 
the dominant configurations
(the local minima of the energy) are good curves.
Only a simulation will convincingly demonstrate how low one can go 
in stretching force before the approximation breaks down.
We hope to compare these theoretical 
predictions with computer simulations in the future.\\

